Limited Feedback on Measurements: Sharing a Codebook or a Generative Model?

Discrete Fourier transform (DFT) codebook-based solutions are well-established for limited feedback schemes in frequency division duplex (FDD) systems. In recent years, data-aided solutions have been shown to achieve higher performance, enabled by the adaptivity of the feedback scheme to the propagation environment of the base station (BS) cell. In particular, a versatile limited feedback scheme utilizing Gaussian mixture models (GMMs) was recently introduced. The scheme supports multi-user communications, exhibits low complexity, supports parallelization, and offers significant flexibility concerning various system parameters. Conceptually, a GMM captures environment knowledge and is subsequently transferred to the mobile terminals (MTs) for online inference of feedback information. Afterward, the BS designs precoders using either directional information or a generative modeling-based approach. A major shortcoming of recent works is that the assessed system performance is only evaluated through synthetic simulation data that is generally unable to fully characterize the features of real-world environments. It raises the question of how the GMM-based feedback scheme performs on real-world measurement data, especially compared to the well-established DFT-based solution. Our experiments reveal that the GMM-based feedback scheme tremendously improves the system performance measured in terms of sum-rate, allowing to deploy systems with fewer pilots or feedback bits.

==> gmm_measurement/K8_B6/sumrate_10dB.csv <==
iter,RCI_DFT_perfectCSI,RCI_DFT_hLS,RCI_DFT_hLMMSE,RCI_DFT_hGMM,RCI_DFT_hOMP,RCI_RND_perfectCSI,RCI_GMM_perfectCSI,RCI_GMM_observation,SWMMSE_GMM_perfectCSI,SWMMSE_GMM_observation,WMMSE_DFT_perfectCSI
0.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,4.4558783809582625,3.8265623800878403,8.853446669476227
1.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,5.415898596339083,4.64183637879636,8.965684104153677
2.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,6.061894945887688,5.170651652364452,8.993241686083598
3.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,6.516328876317071,5.535992584417713,9.001032738979168
4.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,6.929244232838959,5.8537359232276405,9.003444740432261
5.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,7.2041509178906855,6.099957041255234,9.004254276857063
6.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,7.44183083021599,6.320578815644775,9.004547485593157
7.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,7.6259609338673915,6.494716358219485,9.004661198856159
8.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,7.816869061015417,6.667165428136411,9.004707907490445
9.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,7.971039077720033,6.799948535703574,9.004727991154079
10.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,8.1022317491059,6.939091642676935,9.004736935425461
11.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,8.225303261992677,7.052806973733656,9.004741025748718
12.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,8.339201158864746,7.151257635695844,9.004742933879259
13.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,8.469195510860898,7.225576306532304,9.004743837431134
14.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,8.568803452579747,7.306092803688125,9.004744270150793
15.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,8.671174460502776,7.377029234219183,9.004744479172789
16.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,8.77301069603677,7.461572750206367,9.004744580804708
17.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,8.861268390478426,7.524052000454435,9.004744630470674
18.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,8.93523039786709,7.582512602160227,9.00474465483626
19.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,9.008044380458522,7.647706515144646,9.004744666825758
20.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,9.082152161953402,7.704194282334671,9.004744672739207
21.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,9.13770251959408,7.757078567262015,9.004744675661128
22.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,9.18905309024803,7.793247089966848,9.004744677106943
23.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,9.250136575976565,7.842960110525617,9.004744677823158
24.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,9.296806358458612,7.887109730126696,9.004744678178259
25.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,9.351515675463673,7.9315940118354336,9.004744678354436
26.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,9.396302772468593,7.9722171308904235,9.004744678441895
27.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,9.438973519142086,8.011881267079476,9.004744678485332
28.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,9.479716587632018,8.048900424804664,9.004744678506908
29.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,9.529915970518646,8.07416227323357,9.004744678517634
30.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,9.563102290392731,8.100689312061624,9.004744678522968
31.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,9.609342978706342,8.132097699588348,9.004744678525618
32.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,9.645730213752463,8.154922595927603,9.004744678526935
33.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,9.683289400206304,8.187528677579087,9.004744678527592
34.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,9.721641247677345,8.212663688890945,9.004744678527915
35.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,9.755180896008158,8.239100375468624,9.00474467852808
36.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,9.791561668150502,8.261672588640856,9.004744678528162
37.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,9.817487859964174,8.28456876851355,9.0047446785282
38.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,9.8512272361646,8.313978094445499,9.004744678528219
39.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,9.878787301854278,8.341497503621984,9.004744678528231
40.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,9.9048374209474,8.362993028889232,9.004744678528235
41.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,9.934283805897815,8.394567818184374,9.004744678528237
42.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,9.961216169854108,8.414515812075793,9.004744678528239
43.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,9.98546254921782,8.432026375816799,9.00474467852824
44.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,10.004826659815363,8.45311719084586,9.004744678528239
45.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,10.030094009549437,8.464116232559359,9.004744678528239
46.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,10.05151849182878,8.485677597813705,9.004744678528239
47.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,10.069580949719972,8.50806695788284,9.004744678528239
48.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,10.092121174398503,8.52717308425789,9.004744678528239
49.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,10.112627495925675,8.540569801355941,9.00474467852824
50.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,10.129935255597514,8.550001125281339,9.004744678528239
51.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,10.149929170344988,8.56747701049419,9.004744678528239
52.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,10.162591894552,8.579173919777686,9.004744678528239
53.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,10.17713835264806,8.59702142758491,9.00474467852824
54.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,10.195867583918012,8.613172745115824,9.00474467852824
55.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,10.209449102469529,8.625944117069198,9.004744678528239
56.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,10.228932802635608,8.644719745503268,9.004744678528239
57.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,10.252788746722752,8.657808858408067,9.00474467852824
58.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,10.269625052438005,8.669274934128145,9.00474467852824
59.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,10.286943336396208,8.683063740196092,9.00474467852824
60.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,10.302232092766168,8.693197127371604,9.004744678528239
61.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,10.319044590440122,8.706865204782794,9.004744678528239
62.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,10.335435060368606,8.722420089284084,9.00474467852824
63.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,10.352775340288805,8.733733533664159,9.004744678528239
64.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,10.368219985467075,8.748622681409154,9.004744678528239
65.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,10.384813077417556,8.76169404566799,9.004744678528239
66.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,10.399205278262444,8.773581517163736,9.00474467852824
67.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,10.40794026431801,8.781459344635083,9.00474467852824
68.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,10.42036219282648,8.791929041338296,9.00474467852824
69.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,10.429809038314897,8.80367127362693,9.004744678528239
70.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,10.44502079421497,8.816289048142513,9.004744678528239
71.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,10.460248878574273,8.825972599978266,9.004744678528239
72.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,10.472495477611377,8.832749010324981,9.00474467852824
73.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,10.48544504477593,8.840980811513806,9.004744678528239
74.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,10.495821415134193,8.850408630930458,9.004744678528239
75.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,10.506098228080605,8.858623353983663,9.00474467852824
76.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,10.515787403039319,8.868629054455317,9.004744678528239
77.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,10.526830273716065,8.87670034690409,9.004744678528239
78.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,10.537945929347782,8.880127094374892,9.00474467852824
79.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,10.547708496782894,8.88938169708482,9.004744678528239
80.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,10.55729269458625,8.90115767592956,9.004744678528239
81.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,10.565601481214292,8.912795796516095,9.00474467852824
82.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,10.569631554705364,8.920597073310692,9.00474467852824
83.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,10.577014228733589,8.930616883402148,9.00474467852824
84.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,10.586446764200021,8.939389554246521,9.00474467852824
85.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,10.59520467323298,8.947301158397666,9.00474467852824
86.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,10.605159216693394,8.958560011395795,9.00474467852824
87.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,10.616520839805254,8.965848209887854,9.00474467852824
88.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,10.626448830396482,8.97273023615882,9.004744678528239
89.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,10.632249749819433,8.980166480583843,9.004744678528239
90.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,10.642624856377404,8.98608370061327,9.00474467852824
91.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,10.652895139282236,8.994913200889089,9.00474467852824
92.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,10.661210073416958,9.003601910992847,9.004744678528239
93.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,10.668617137165862,9.00741271086225,9.00474467852824
94.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,10.67438195562749,9.016055147123483,9.004744678528239
95.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,10.682705063867772,9.024790421484836,9.00474467852824
96.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,10.69130564271323,9.032216019990935,9.00474467852824
97.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,10.700128402854281,9.038537440171162,9.00474467852824
98.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,10.705089773028178,9.043892485684205,9.00474467852824
99.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,10.71036004630919,9.0491023596066,9.004744678528239
100.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,10.71770583069116,9.057672871662426,9.00474467852824
101.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,10.724071143469105,9.062423130087968,9.00474467852824
102.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,10.730588025322719,9.06490654855375,9.004744678528239
103.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,10.735395110377572,9.069729073008666,9.004744678528239
104.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,10.740026749924287,9.07257195202907,9.00474467852824
105.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,10.745093709062033,9.079644590957312,9.004744678528239
106.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,10.752869783029306,9.084070978557587,9.00474467852824
107.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,10.760567197427584,9.087874893175723,9.00474467852824
108.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,10.764950926650089,9.09192805064736,9.00474467852824
109.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,10.769999786954301,9.096347576016878,9.00474467852824
110.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,10.775521563428619,9.103862898926582,9.00474467852824
111.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,10.7826541565666,9.113179363312835,9.00474467852824
112.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,10.78863837188697,9.119241990705813,9.00474467852824
113.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,10.796039951288929,9.125511041564899,9.004744678528239
114.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,10.799920368621121,9.130764973406682,9.004744678528239
115.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,10.804549653564056,9.133943703569958,9.00474467852824
116.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,10.807992780083053,9.138859616240302,9.00474467852824
117.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,10.813375798630618,9.143639994488572,9.00474467852824
118.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,10.82147905581845,9.148613707476887,9.004744678528239
119.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,10.826510020564147,9.153230147805836,9.004744678528239
120.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,10.83474338804334,9.155278881073816,9.004744678528239
121.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,10.840992733380215,9.159810537545834,9.00474467852824
122.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,10.848817042375694,9.163515620171719,9.004744678528239
123.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,10.855391519565124,9.167849044127179,9.00474467852824
124.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,10.860212411426781,9.171195442887267,9.004744678528239
125.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,10.863368819195264,9.174903234993064,9.004744678528239
126.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,10.867677560764111,9.17977387967674,9.004744678528239
127.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,10.87322066675387,9.183650682728318,9.00474467852824
128.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,10.876056852146611,9.186247656893235,9.004744678528239
129.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,10.879486926712499,9.192316045829587,9.004744678528239
130.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,10.881737496035086,9.197850223765336,9.004744678528239
131.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,10.885882624746241,9.201770324941762,9.004744678528239
132.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,10.88991280745609,9.207984496941926,9.00474467852824
133.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,10.893071120608806,9.214007961703063,9.004744678528239
134.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,10.899989049945447,9.219946994126243,9.00474467852824
135.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,10.906094528229563,9.222880137193942,9.004744678528239
136.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,10.91001114506968,9.228103095127077,9.00474467852824
137.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,10.912749334488304,9.231259908891811,9.00474467852824
138.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,10.91833733952103,9.235144439081978,9.004744678528242
139.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,10.923694532889089,9.239670743755173,9.00474467852824
140.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,10.927018140552224,9.244288438519973,9.004744678528239
141.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,10.932685314633954,9.247605606926593,9.004744678528239
142.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,10.936404595585579,9.250732584036681,9.00474467852824
143.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,10.938952147259482,9.25394528635661,9.004744678528239
144.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,10.94082900612954,9.258558738354314,9.004744678528239
145.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,10.944474521412785,9.263857163535706,9.004744678528239
146.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,10.949537167055377,9.267625576065912,9.004744678528239
147.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,10.952656051631791,9.270552144613628,9.00474467852824
148.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,10.95457052403774,9.274526774353182,9.004744678528239
149.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,10.958171434112261,9.277760202815536,9.004744678528239
150.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,10.963714287580135,9.280400129266651,9.004744678528239
151.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,10.967071208418345,9.282836564515737,9.00474467852824
152.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,10.971399621090772,9.284887044690452,9.00474467852824
153.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,10.974881086183656,9.288367768469808,9.004744678528239
154.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,10.978017971507024,9.291494259251376,9.00474467852824
155.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,10.980172836132162,9.2920250436713,9.00474467852824
156.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,10.982879735909693,9.295056158074571,9.004744678528239
157.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,10.987659012574301,9.298984584739873,9.004744678528239
158.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,10.989094266134465,9.300564546335618,9.004744678528239
159.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,10.991642769538933,9.303051415045571,9.00474467852824
160.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,10.996824221129136,9.305881493443788,9.00474467852824
161.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.00198529573214,9.308510116830494,9.00474467852824
162.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.006709961602322,9.312905859844562,9.00474467852824
163.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.009980575787326,9.315948100129399,9.004744678528239
164.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.012923526933415,9.318789721163347,9.00474467852824
165.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.015494495067555,9.324353319764873,9.00474467852824
166.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.017548526831686,9.327089366515368,9.004744678528239
167.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.019906894069253,9.329160068029394,9.004744678528239
168.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.02362674533029,9.330205855802337,9.00474467852824
169.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.026923564462448,9.333499242493355,9.004744678528239
170.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.029059215676126,9.337101505324823,9.00474467852824
171.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.03323404267328,9.341366174642665,9.004744678528239
172.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.034160854854981,9.344624852034116,9.004744678528239
173.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.037889452418973,9.34780222889227,9.00474467852824
174.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.040527802699545,9.351531311259548,9.00474467852824
175.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.042888794297824,9.355325118073509,9.004744678528239
176.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.045872422366957,9.358400570394066,9.004744678528239
177.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.049184887385652,9.360292394532415,9.00474467852824
178.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.05045826357548,9.361415420098647,9.004744678528239
179.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.051830044649442,9.364352410118478,9.00474467852824
180.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.05462870776206,9.368834039542604,9.004744678528239
181.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.057237380222999,9.369849964936922,9.00474467852824
182.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.059802220151704,9.373119563688348,9.004744678528239
183.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.063438719359635,9.37509193637426,9.00474467852824
184.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.06560174286102,9.377521487206865,9.004744678528239
185.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.06795151468855,9.381022074889573,9.004744678528239
186.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.069805174803289,9.382248202831965,9.00474467852824
187.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.074018886585073,9.385582865586795,9.00474467852824
188.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.07743051447513,9.386936266765082,9.00474467852824
189.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.081058977515744,9.387724551351557,9.004744678528239
190.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.083801216509837,9.388768659378316,9.00474467852824
191.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.086917838804219,9.391049708755839,9.00474467852824
192.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.088591680381931,9.392347595544999,9.00474467852824
193.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.090642134726714,9.394194357472294,9.004744678528239
194.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.092201888386372,9.39703595871867,9.004744678528239
195.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.095694760652155,9.398178655246523,9.00474467852824
196.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.10001056062498,9.4003981709175,9.00474467852824
197.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.102858056859391,9.402934454411783,9.00474467852824
198.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.10555677091869,9.406219637133454,9.004744678528239
199.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.106754200432684,9.406775889067799,9.004744678528239
200.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.10870215798087,9.409218055674602,9.004744678528239
201.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.111021719508976,9.411041630021277,9.004744678528239
202.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.112645610128228,9.415581936201544,9.00474467852824
203.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.11524108701725,9.417000019006892,9.004744678528239
204.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.117942537351599,9.418953608849634,9.00474467852824
205.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.11989521038399,9.420172072448976,9.00474467852824
206.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.121280344701175,9.422778883322602,9.004744678528239
207.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.123313011921054,9.425052944772352,9.00474467852824
208.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.126045322443902,9.427099436965898,9.004744678528239
209.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.128592395465912,9.427466564957506,9.00474467852824
210.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.13089635058691,9.428123250427213,9.004744678528239
211.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.132704674388938,9.43105672479358,9.00474467852824
212.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.135121591699862,9.43370386474898,9.004744678528239
213.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.13768144547199,9.437395337983215,9.00474467852824
214.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.141354944363476,9.439221246279574,9.00474467852824
215.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.143066337099006,9.442352252156759,9.00474467852824
216.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.144251858931327,9.445261284307866,9.004744678528239
217.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.147540452110931,9.448334180933134,9.004744678528239
218.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.148651213928531,9.449924861131962,9.00474467852824
219.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.150324027932271,9.451933657475239,9.00474467852824
220.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.151551771135047,9.454814436279118,9.00474467852824
221.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.152914320740829,9.45739010547654,9.004744678528239
222.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.156839870978823,9.459877587632477,9.00474467852824
223.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.158801222253269,9.46185459277819,9.00474467852824
224.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.161799437872181,9.464836949457675,9.00474467852824
225.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.163642204752344,9.466258629966077,9.00474467852824
226.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.165016115591515,9.469849407812122,9.004744678528239
227.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.165720810678893,9.470240529476069,9.00474467852824
228.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.16759438387601,9.472925425483611,9.004744678528239
229.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.169300988984997,9.475115826786434,9.004744678528239
230.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.170208370510888,9.475043483935846,9.00474467852824
231.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.171892361466268,9.477819090994089,9.00474467852824
232.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.17500294491257,9.479484467949144,9.00474467852824
233.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.178026287359232,9.481353082692136,9.004744678528239
234.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.180262429778743,9.483128554441217,9.00474467852824
235.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.181617447183472,9.484841964748915,9.00474467852824
236.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.183557021578038,9.486791329998374,9.004744678528239
237.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.18552372033812,9.488887417231917,9.004744678528239
238.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.186693346866505,9.489879388642601,9.00474467852824
239.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.188087355918695,9.492966770020741,9.00474467852824
240.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.191383137680216,9.494347382425715,9.00474467852824
241.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.194370094548532,9.494773871529265,9.004744678528239
242.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.195750049590824,9.496476073443404,9.004744678528239
243.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.19738172126672,9.498862357449823,9.00474467852824
244.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.200097355430652,9.500179616997745,9.00474467852824
245.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.201724290173761,9.501515034460882,9.00474467852824
246.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.204253623153487,9.503140540834705,9.00474467852824
247.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.2054425671936,9.50446834825986,9.00474467852824
248.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.20769641986255,9.506542074670447,9.004744678528239
249.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.208503344099695,9.50808507057498,9.004744678528239
250.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.21017544750861,9.509284363066476,9.004744678528239
251.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.211863077643114,9.511277999251972,9.00474467852824
252.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.214350823855881,9.512874044103283,9.00474467852824
253.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.216162209226873,9.514930864541505,9.004744678528239
254.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.217725518359368,9.517217815641672,9.004744678528239
255.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.218675571670381,9.518915929525877,9.004744678528239
256.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.219927919860458,9.520202843720947,9.004744678528239
257.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.220739456868952,9.522893446855381,9.004744678528239
258.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.222204275611432,9.523401494061776,9.00474467852824
259.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.222728958606618,9.523821561992971,9.004744678528239
260.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.223573995258528,9.52483424751763,9.004744678528239
261.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.22499304230367,9.527231976407888,9.004744678528239
262.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.226291734156623,9.528632388776153,9.004744678528239
263.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.228442550273721,9.529510254123085,9.00474467852824
264.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.230030618505054,9.531393591835013,9.00474467852824
265.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.232100843411542,9.533017522142124,9.00474467852824
266.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.233409568249419,9.534365877057391,9.004744678528239
267.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.234236262967338,9.535997172189571,9.00474467852824
268.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.235583078996772,9.537624622358683,9.004744678528239
269.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.236890863687478,9.53989051301467,9.00474467852824
270.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.238775493257961,9.540857069543252,9.004744678528239
271.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.240440858163225,9.541634268312858,9.00474467852824
272.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.24276761172835,9.543872204919353,9.004744678528239
273.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.24398783358665,9.544954604784799,9.00474467852824
274.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.246137812641587,9.546661628404605,9.004744678528239
275.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.247703363774917,9.548448628797976,9.00474467852824
276.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.250139490245736,9.548751260559786,9.00474467852824
277.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.250363997511839,9.549266168224248,9.00474467852824
278.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.250655051751028,9.550294073681776,9.00474467852824
279.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.251465953119707,9.552988739817895,9.004744678528239
280.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.252284364466576,9.554820599639525,9.004744678528239
281.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.254118447485908,9.556247726554304,9.00474467852824
282.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.254413137942016,9.557952534276343,9.00474467852824
283.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.257078346640284,9.558463289159139,9.00474467852824
284.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.259084403360648,9.559651337726345,9.00474467852824
285.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.260508314245167,9.560762148347932,9.004744678528239
286.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.262141936339106,9.561842000876437,9.004744678528239
287.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.263748330547807,9.56288901242821,9.00474467852824
288.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.265789546182665,9.563608008952391,9.00474467852824
289.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.267782760456537,9.564291411381287,9.00474467852824
290.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.270541275842286,9.56514416770672,9.004744678528239
291.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.271919037419607,9.567232274593596,9.004744678528239
292.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.273274649695521,9.569057346338408,9.004744678528239
293.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.275239451604605,9.56916404132746,9.00474467852824
294.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.27630672500985,9.570297325370463,9.00474467852824
295.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.277144000927835,9.571504741440016,9.00474467852824
296.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.278746034342133,9.573602519912239,9.004744678528239
297.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.28007765759188,9.574690567519443,9.00474467852824
298.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.281035891906631,9.576534988312565,9.004744678528239
299.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.28226007079528,9.577789770436114,9.004744678528239


==> gmm_measurement/K8_B6/sumrate_10dB_rciReg.csv <==
iter,RCI_DFT_perfectCSI,RCI_DFT_hLS,RCI_DFT_hLMMSE,RCI_DFT_hGMM,RCI_DFT_hOMP,RCI_RND_perfectCSI,RCI_GMM_perfectCSI,RCI_GMM_observation,SWMMSE_GMM_perfectCSI,SWMMSE_GMM_observation,WMMSE_DFT_perfectCSI
0.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
1.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
2.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
3.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
4.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
5.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
6.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
7.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
8.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
9.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
10.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
11.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
12.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
13.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
14.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
15.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
16.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
17.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
18.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
19.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
20.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
21.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
22.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
23.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
24.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
25.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
26.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
27.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
28.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
29.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
30.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
31.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
32.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
33.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
34.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
35.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
36.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
37.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
38.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
39.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
40.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
41.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
42.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
43.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
44.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
45.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
46.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
47.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
48.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
49.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
50.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
51.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
52.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
53.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
54.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
55.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
56.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
57.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
58.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
59.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
60.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
61.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
62.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
63.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
64.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
65.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
66.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
67.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
68.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
69.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
70.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
71.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
72.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
73.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
74.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
75.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
76.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
77.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
78.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
79.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
80.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
81.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
82.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
83.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
84.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
85.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
86.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
87.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
88.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
89.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
90.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
91.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
92.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
93.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
94.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
95.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
96.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
97.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
98.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
99.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
100.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
101.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
102.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
103.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
104.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
105.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
106.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
107.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
108.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
109.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
110.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
111.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
112.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
113.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
114.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
115.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
116.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
117.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
118.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
119.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
120.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
121.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
122.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
123.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
124.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
125.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
126.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
127.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
128.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
129.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
130.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
131.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
132.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
133.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
134.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
135.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
136.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
137.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
138.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
139.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
140.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
141.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
142.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
143.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
144.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
145.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
146.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
147.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
148.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
149.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
150.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
151.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
152.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
153.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
154.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
155.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
156.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
157.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
158.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
159.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
160.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
161.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
162.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
163.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
164.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
165.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
166.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
167.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
168.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
169.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
170.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
171.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
172.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
173.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
174.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
175.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
176.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
177.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
178.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
179.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
180.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
181.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
182.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
183.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
184.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
185.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
186.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
187.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
188.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
189.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
190.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
191.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
192.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
193.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
194.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
195.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
196.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
197.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
198.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
199.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
200.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
201.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
202.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
203.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
204.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
205.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
206.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
207.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
208.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
209.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
210.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
211.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
212.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
213.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
214.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
215.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
216.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
217.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
218.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
219.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
220.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
221.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
222.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
223.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
224.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
225.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
226.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
227.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
228.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
229.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
230.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
231.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
232.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
233.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
234.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
235.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
236.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
237.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
238.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
239.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
240.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
241.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
242.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
243.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
244.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
245.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
246.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
247.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
248.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
249.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
250.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
251.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
252.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
253.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
254.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
255.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
256.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
257.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
258.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
259.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
260.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
261.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
262.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
263.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
264.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
265.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
266.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
267.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
268.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
269.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
270.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
271.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
272.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
273.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
274.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
275.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
276.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
277.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
278.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
279.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
280.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
281.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
282.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
283.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
284.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
285.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
286.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
287.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
288.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
289.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
290.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
291.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
292.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
293.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
294.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
295.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
296.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
297.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
298.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
299.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0


==> gmm_measurement/K8_B6/sumrate_10dB_toep.csv <==
iter,RCI_DFT_perfectCSI,RCI_DFT_hLS,RCI_DFT_hLMMSE,RCI_DFT_hGMM,RCI_DFT_hOMP,RCI_RND_perfectCSI,RCI_GMM_perfectCSI,RCI_GMM_observation,SWMMSE_GMM_perfectCSI,SWMMSE_GMM_observation,WMMSE_DFT_perfectCSI
0.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,3.8859948719826156,3.419380647368073,8.853446669476227
1.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,4.885214783939707,4.208352207113426,8.965684104153677
2.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,5.499434352103465,4.758872957486538,8.993241686083598
3.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,5.947805072246535,5.0789578027809785,9.001032738979168
4.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,6.3343844764916035,5.335698933761897,9.003444740432261
5.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,6.6263795948180215,5.544306231491623,9.004254276857063
6.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,6.878227269086916,5.715653746285787,9.004547485593157
7.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,7.0885881733269995,5.887800382282188,9.004661198856159
8.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,7.3077429326574235,6.043662932929608,9.004707907490445
9.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,7.485386510681019,6.169584812423141,9.004727991154079
10.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,7.634996314441369,6.270912971474602,9.004736935425461
11.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,7.768470370975042,6.414445142387832,9.004741025748718
12.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,7.908113308159852,6.512384663007764,9.004742933879259
13.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,8.023559046578434,6.593188990438165,9.004743837431134
14.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,8.122583341556389,6.655219289096451,9.004744270150793
15.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,8.21920000059038,6.726924728491881,9.004744479172789
16.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,8.313559055613164,6.793817703143943,9.004744580804708
17.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,8.395260484533337,6.851549119214041,9.004744630470674
18.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,8.46026286311619,6.911539314306293,9.00474465483626
19.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,8.519525904107946,6.965415229653027,9.004744666825758
20.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,8.574423395077131,7.022863893102266,9.004744672739207
21.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,8.64469336552257,7.080936053631434,9.004744675661128
22.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,8.709065468285187,7.12341717925992,9.004744677106943
23.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,8.773464863542056,7.1687328040716505,9.004744677823158
24.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,8.818377135375533,7.214358031397143,9.004744678178259
25.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,8.874819516641816,7.2499555125534245,9.004744678354436
26.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,8.922377472186097,7.291277706158167,9.004744678441895
27.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,8.96700212591729,7.3209853892324315,9.004744678485332
28.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,9.008954783246333,7.344250493294345,9.004744678506908
29.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,9.047096637129112,7.3740081410714025,9.004744678517634
30.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,9.08407950187351,7.421375677250529,9.004744678522968
31.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,9.126172015851122,7.4418704411758645,9.004744678525618
32.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,9.15850010692468,7.469104222653742,9.004744678526935
33.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,9.190841212858912,7.491362694342254,9.004744678527592
34.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,9.219453264104567,7.520037971591611,9.004744678527915
35.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,9.250963111465229,7.544701348621438,9.00474467852808
36.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,9.284035136119874,7.570936737459404,9.004744678528162
37.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,9.317731470979446,7.590034241669325,9.0047446785282
38.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,9.344986356148217,7.6104346389863125,9.004744678528219
39.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,9.367447533115959,7.6265199471804275,9.004744678528231
40.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,9.39227871300837,7.642334417722735,9.004744678528235
41.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,9.4195248707427,7.665581390875407,9.004744678528237
42.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,9.438586890345585,7.685328371618788,9.004744678528239
43.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,9.462181316886154,7.704210745055083,9.00474467852824
44.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,9.486739248238457,7.7257649199850205,9.004744678528239
45.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,9.509479964319,7.742263480976736,9.004744678528239
46.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,9.532335625522576,7.7591887627503695,9.004744678528239
47.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,9.551382718245788,7.772538822741833,9.004744678528239
48.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,9.578290426072849,7.787908335236651,9.004744678528239
49.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,9.594315627701606,7.797954386723073,9.00474467852824
50.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,9.616637940370724,7.816212708898318,9.004744678528239
51.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,9.633602219303182,7.833607314452704,9.004744678528239
52.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,9.652686964286726,7.853451588012125,9.004744678528239
53.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,9.669839479504056,7.864191642619133,9.00474467852824
54.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,9.690269509826663,7.87649730792391,9.00474467852824
55.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,9.71268882918345,7.891536889668008,9.004744678528239
56.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,9.732522532483125,7.902025032803308,9.004744678528239
57.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,9.754120079119472,7.920243528999072,9.00474467852824
58.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,9.767385255213275,7.933691880417324,9.00474467852824
59.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,9.790965898532857,7.942015844363033,9.00474467852824
60.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,9.806546680349784,7.951483916128351,9.004744678528239
61.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,9.82282014516209,7.964423190315858,9.004744678528239
62.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,9.839050904644177,7.979823201281835,9.00474467852824
63.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,9.85602341082348,7.990167224881079,9.004744678528239
64.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,9.872943972947436,8.003542308657645,9.004744678528239
65.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,9.886768932943294,8.015281602073408,9.004744678528239
66.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,9.905253812733433,8.02417629708666,9.00474467852824
67.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,9.92144523851792,8.033261159068914,9.00474467852824
68.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,9.933947087086796,8.04270399631979,9.00474467852824
69.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,9.940565900715285,8.052992506172677,9.004744678528239
70.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,9.95549802293992,8.06352294456941,9.004744678528239
71.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,9.972103135506314,8.072565343358901,9.004744678528239
72.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,9.98447788836008,8.080987610496045,9.00474467852824
73.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,9.995471281398057,8.088250112249211,9.004744678528239
74.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.009298582576307,8.096855686294413,9.004744678528239
75.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.026287985679408,8.104155948315944,9.00474467852824
76.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.037843180603161,8.114254070121518,9.004744678528239
77.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.04469613930799,8.121042568460423,9.004744678528239
78.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.055762015197121,8.127045113852631,9.00474467852824
79.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.0679740907864,8.137924197720935,9.004744678528239
80.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.08043126715132,8.147968988020857,9.004744678528239
81.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.094490071709275,8.157338598028954,9.00474467852824
82.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.10287309389401,8.165692144961584,9.00474467852824
83.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.112251604229385,8.173604975731443,9.00474467852824
84.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.12365637631974,8.180097823615581,9.00474467852824
85.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.133654415714075,8.183926312061963,9.00474467852824
86.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.146880586742695,8.196734711058541,9.00474467852824
87.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.15309181286584,8.205513743743715,9.00474467852824
88.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.161258527439479,8.213655835562191,9.004744678528239
89.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.163403001350694,8.220603026268055,9.004744678528239
90.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.170119306956808,8.224523287063949,9.00474467852824
91.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.177958268462099,8.231530142955986,9.00474467852824
92.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.18723144529984,8.239709790646362,9.004744678528239
93.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.196473312638336,8.245963877149011,9.00474467852824
94.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.202433452045959,8.250560685136271,9.004744678528239
95.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.210559822334279,8.256564070273496,9.00474467852824
96.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.224376656499023,8.263377372861804,9.00474467852824
97.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.231824212770444,8.268358634994227,9.00474467852824
98.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.239215529196942,8.273769296028318,9.00474467852824
99.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.247685513527575,8.27674667593775,9.004744678528239
100.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.258436225537812,8.285384160561007,9.00474467852824
101.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.264467349940372,8.290965329673655,9.00474467852824
102.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.273058696346359,8.297766993478255,9.004744678528239
103.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.282370261207202,8.306269259379814,9.004744678528239
104.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.290486120399299,8.314087917966644,9.00474467852824
105.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.296253187180309,8.320338911699217,9.004744678528239
106.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.304727561045885,8.328695539044286,9.00474467852824
107.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.313027461908831,8.335076813479679,9.00474467852824
108.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.320250980325117,8.341491814092025,9.00474467852824
109.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.32640355254006,8.345349482508903,9.00474467852824
110.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.331364777850489,8.3524566124589,9.00474467852824
111.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.335666566127273,8.358737704620625,9.00474467852824
112.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.340215106491295,8.364797189071457,9.00474467852824
113.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.3477885326505,8.370557004213326,9.004744678528239
114.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.354204773094363,8.376698406376256,9.004744678528239
115.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.361765324840054,8.379605921183769,9.00474467852824
116.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.365795167089015,8.38458529103591,9.00474467852824
117.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.369734122474716,8.390744306492657,9.00474467852824
118.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.375885372823957,8.396751676372608,9.004744678528239
119.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.378421647779868,8.402940354519561,9.004744678528239
120.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.382153211009301,8.406943073870075,9.004744678528239
121.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.386597900641908,8.412640420347847,9.00474467852824
122.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.393084114431963,8.419170537397523,9.004744678528239
123.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.400865642086348,8.423777803968699,9.00474467852824
124.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.406707529465033,8.428984004618117,9.004744678528239
125.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.411109720846008,8.433885921229384,9.004744678528239
126.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.419196354704063,8.436731727936097,9.004744678528239
127.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.426340005914831,8.440367613864176,9.00474467852824
128.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.431309948415246,8.446450725414888,9.004744678528239
129.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.438153215598613,8.451474897424754,9.004744678528239
130.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.441622502508919,8.454883461547533,9.004744678528239
131.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.44594604614077,8.459410778023857,9.004744678528239
132.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.451180993443703,8.461944511474387,9.00474467852824
133.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.456347902199868,8.465899106024848,9.004744678528239
134.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.46528789123922,8.467266853332257,9.00474467852824
135.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.470774220073912,8.47258436182277,9.004744678528239
136.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.47736893065782,8.47421541774628,9.00474467852824
137.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.482910314494763,8.47852590656146,9.00474467852824
138.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.490358986131135,8.481738641537802,9.004744678528242
139.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.495399645167918,8.485283450202271,9.00474467852824
140.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.499257153785978,8.486388889813266,9.004744678528239
141.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.504380232266842,8.491485226390827,9.004744678528239
142.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.508908646742698,8.494497826126418,9.00474467852824
143.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.512936214585118,8.496996421320276,9.004744678528239
144.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.516880148659755,8.500281905715358,9.004744678528239
145.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.522757019969,8.504562830623176,9.004744678528239
146.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.523485478904268,8.506453953968965,9.004744678528239
147.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.528476109859408,8.511792253506826,9.00474467852824
148.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.531866034748194,8.515396634264329,9.004744678528239
149.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.537362573250187,8.517763168594387,9.004744678528239
150.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.540164893040444,8.522540790919313,9.004744678528239
151.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.545189905186131,8.525501600112854,9.00474467852824
152.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.548398627457257,8.528240822587644,9.00474467852824
153.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.551864641085325,8.532136694274577,9.004744678528239
154.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.556822726599691,8.533439502723038,9.00474467852824
155.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.561563464775299,8.536034483793445,9.00474467852824
156.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.56553645315402,8.539034433427085,9.004744678528239
157.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.569824439065012,8.540612534914265,9.004744678528239
158.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.571529626077949,8.544188110011957,9.004744678528239
159.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.575754876154464,8.547235078382313,9.00474467852824
160.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.580868552970157,8.549204106079854,9.00474467852824
161.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.586075678573877,8.554419165507108,9.00474467852824
162.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.591638106196843,8.557288503961493,9.00474467852824
163.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.59479432117642,8.560349087208177,9.004744678528239
164.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.598393589720311,8.560334127801973,9.00474467852824
165.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.602003715270701,8.563940121861176,9.00474467852824
166.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.605916574567846,8.568960701113596,9.004744678528239
167.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.609294904153117,8.57193070459153,9.004744678528239
168.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.614896488244998,8.574447791751131,9.00474467852824
169.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.617835792854496,8.578481511175342,9.004744678528239
170.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.623544809265919,8.581697690066507,9.00474467852824
171.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.626501697485178,8.586734323940014,9.004744678528239
172.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.630364475228376,8.590938854276118,9.004744678528239
173.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.633678983479877,8.592930270288434,9.00474467852824
174.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.638045626958862,8.59342143092569,9.00474467852824
175.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.642692356275564,8.595522443232449,9.004744678528239
176.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.644277768648015,8.596537041278026,9.004744678528239
177.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.648217551986333,8.599041746548227,9.00474467852824
178.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.650905991162562,8.601919762880096,9.004744678528239
179.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.653909261859425,8.602119948973668,9.00474467852824
180.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.65775870236366,8.605251234121543,9.004744678528239
181.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.66143079145467,8.606055110231667,9.00474467852824
182.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.664257936505575,8.607652193107342,9.004744678528239
183.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.668221070806922,8.61008368610257,9.00474467852824
184.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.671583477972108,8.61320643357274,9.004744678528239
185.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.673693079325986,8.615641340588015,9.004744678528239
186.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.675950307004635,8.617299796296095,9.00474467852824
187.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.679644141458516,8.618283871777642,9.00474467852824
188.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.68241714489948,8.620683669274161,9.00474467852824
189.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.686265798948543,8.620759070156312,9.004744678528239
190.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.690098438604787,8.624162347190437,9.00474467852824
191.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.693702991205377,8.626469540690511,9.00474467852824
192.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.698825374788917,8.628291466147168,9.00474467852824
193.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.701555490403093,8.630064622216228,9.004744678528239
194.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.703521519394426,8.6329411556485,9.004744678528239
195.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.705429159956696,8.635568996878094,9.00474467852824
196.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.708118125039432,8.636230836914432,9.00474467852824
197.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.711039756877394,8.639243213660944,9.00474467852824
198.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.713037780043221,8.640852206981362,9.004744678528239
199.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.716228207259322,8.643457537445979,9.004744678528239
200.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.72076749584229,8.646254051419858,9.004744678528239
201.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.723066110200557,8.648545766926597,9.004744678528239
202.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.7255036308138,8.649888211985798,9.00474467852824
203.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.728191982237064,8.65087818308699,9.004744678528239
204.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.731492662477192,8.65202363801668,9.00474467852824
205.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.735212917216845,8.65429166203516,9.00474467852824
206.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.73812046443696,8.657246848357543,9.004744678528239
207.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.742631144278306,8.658866079158576,9.00474467852824
208.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.74511618560801,8.661146941836803,9.004744678528239
209.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.747337954783573,8.661629284984283,9.00474467852824
210.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.75000832791534,8.662649799829765,9.004744678528239
211.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.750074710415506,8.663354551971715,9.00474467852824
212.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.751645428545094,8.665810579951655,9.004744678528239
213.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.754262014832868,8.667930269048016,9.00474467852824
214.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.757431188291715,8.668480684031126,9.00474467852824
215.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.75931425576726,8.669529725317867,9.00474467852824
216.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.76207227281387,8.673104492082384,9.004744678528239
217.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.763778209040309,8.675170561263073,9.004744678528239
218.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.766177715100804,8.676637893494396,9.00474467852824
219.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.767084219659,8.679401629093602,9.00474467852824
220.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.770685702739229,8.680532716772294,9.00474467852824
221.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.772546164995116,8.683372202572466,9.004744678528239
222.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.775912770990926,8.684082833594523,9.00474467852824
223.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.777679519117026,8.686771850600604,9.00474467852824
224.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.780201395968017,8.689037009862606,9.00474467852824
225.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.78159315572304,8.692074712948594,9.00474467852824
226.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.783425132196248,8.693315789685611,9.004744678528239
227.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.785859874325066,8.694644335557419,9.00474467852824
228.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.787518948829357,8.695828441630463,9.004744678528239
229.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.788377709276878,8.697821605426107,9.004744678528239
230.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.790650820776866,8.701010013251322,9.00474467852824
231.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.793045687003113,8.703306930425544,9.00474467852824
232.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.79516210604133,8.706163807728672,9.00474467852824
233.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.798144668738372,8.707282292267477,9.004744678528239
234.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.80027206509394,8.709050808918057,9.00474467852824
235.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.801298328689146,8.71198604401009,9.00474467852824
236.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.803655571260139,8.71491148626747,9.004744678528239
237.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.80667460890708,8.717133765164073,9.004744678528239
238.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.809327690467594,8.719472042880858,9.00474467852824
239.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.811562003050604,8.722224788437869,9.00474467852824
240.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.815367894152635,8.723821988592459,9.00474467852824
241.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.816330814235133,8.726479640813574,9.004744678528239
242.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.818450731219688,8.728389758102109,9.004744678528239
243.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.820340120144621,8.730291214956292,9.00474467852824
244.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.822372085300731,8.732234655503326,9.00474467852824
245.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.824454789657583,8.734829210450927,9.00474467852824
246.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.827198408938171,8.73759327153738,9.00474467852824
247.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.827984990082566,8.73985403552313,9.00474467852824
248.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.830865502623064,8.741720645894839,9.004744678528239
249.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.831588089672724,8.741308809539733,9.004744678528239
250.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.832232587706008,8.743134478215975,9.004744678528239
251.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.83379091736518,8.745351758770093,9.00474467852824
252.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.8351084510206,8.747153202044567,9.00474467852824
253.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.83599738838907,8.749032774619039,9.004744678528239
254.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.838570368850064,8.750747114770137,9.004744678528239
255.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.840556847444075,8.752472360529236,9.004744678528239
256.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.842997543060958,8.754612596094628,9.004744678528239
257.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.843622258451921,8.755928783495957,9.004744678528239
258.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.845284574580337,8.75644670102576,9.00474467852824
259.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.847110638418124,8.757482114004068,9.004744678528239
260.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.84961309689553,8.757949866876094,9.004744678528239
261.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.851580032658601,8.760034964244543,9.004744678528239
262.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.853417234381938,8.763041246420137,9.004744678528239
263.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.855563971453758,8.764672155094155,9.00474467852824
264.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.856350645669462,8.766634622507993,9.00474467852824
265.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.857364594003212,8.768675076767131,9.00474467852824
266.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.85773630534588,8.770243776341331,9.004744678528239
267.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.859590677478984,8.770920771684779,9.00474467852824
268.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.861658215655053,8.771811644088972,9.004744678528239
269.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.863483448088692,8.772413765324584,9.00474467852824
270.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.865759972665769,8.774288232764759,9.004744678528239
271.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.86639355667832,8.776259489459642,9.00474467852824
272.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.86785969082036,8.778280509428585,9.004744678528239
273.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.870417670843715,8.779202817713735,9.00474467852824
274.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.87318487133391,8.780971373869491,9.004744678528239
275.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.874866088341172,8.78291938667437,9.00474467852824
276.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.877226628201074,8.784089408051916,9.00474467852824
277.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.877902536066841,8.785811191049767,9.00474467852824
278.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.880690046510797,8.78756858251336,9.00474467852824
279.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.882998307894155,8.789723203157076,9.004744678528239
280.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.884541325721683,8.792523292795698,9.004744678528239
281.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.884854589747926,8.79400090295297,9.00474467852824
282.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.88655065451377,8.795201856746655,9.00474467852824
283.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.888505806241099,8.795971602433287,9.00474467852824
284.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.8898671351991,8.796379302955588,9.00474467852824
285.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.89094230570194,8.798222223775658,9.004744678528239
286.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.89230044550241,8.800306004641879,9.004744678528239
287.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.893231795783937,8.80194646654762,9.00474467852824
288.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.894655632939664,8.803393244168594,9.00474467852824
289.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.897929318986964,8.80496551540259,9.00474467852824
290.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.89993279021818,8.805541946912966,9.004744678528239
291.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.900376774479744,8.807034048951211,9.004744678528239
292.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.902305016561725,8.808434744157305,9.004744678528239
293.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.904258217843529,8.809477735856081,9.00474467852824
294.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.906499773671742,8.809585814095923,9.00474467852824
295.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.907781049411582,8.809670323845026,9.00474467852824
296.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.908793420341446,8.811549040844298,9.004744678528239
297.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.91024725294127,8.813299931423328,9.00474467852824
298.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.911401556310548,8.814344147804917,9.004744678528239
299.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.912959170960288,8.815471727200356,9.004744678528239


==> gmm_measurement/K8_B6/sumrate_10dB_toep_rciReg.csv <==
iter,RCI_DFT_perfectCSI,RCI_DFT_hLS,RCI_DFT_hLMMSE,RCI_DFT_hGMM,RCI_DFT_hOMP,RCI_RND_perfectCSI,RCI_GMM_perfectCSI,RCI_GMM_observation,SWMMSE_GMM_perfectCSI,SWMMSE_GMM_observation,WMMSE_DFT_perfectCSI
0.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
1.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
2.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
3.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
4.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
5.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
6.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
7.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
8.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
9.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
10.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
11.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
12.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
13.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
14.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
15.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
16.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
17.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
18.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
19.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
20.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
21.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
22.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
23.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
24.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
25.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
26.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
27.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
28.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
29.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
30.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
31.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
32.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
33.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
34.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
35.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
36.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
37.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
38.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
39.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
40.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
41.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
42.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
43.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
44.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
45.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
46.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
47.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
48.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
49.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
50.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
51.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
52.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
53.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
54.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
55.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
56.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
57.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
58.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
59.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
60.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
61.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
62.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
63.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
64.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
65.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
66.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
67.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
68.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
69.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
70.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
71.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
72.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
73.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
74.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
75.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
76.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
77.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
78.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
79.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
80.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
81.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
82.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
83.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
84.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
85.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
86.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
87.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
88.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
89.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
90.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
91.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
92.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
93.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
94.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
95.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
96.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
97.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
98.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
99.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
100.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
101.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
102.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
103.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
104.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
105.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
106.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
107.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
108.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
109.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
110.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
111.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
112.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
113.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
114.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
115.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
116.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
117.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
118.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
119.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
120.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
121.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
122.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
123.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
124.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
125.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
126.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
127.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
128.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
129.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
130.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
131.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
132.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
133.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
134.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
135.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
136.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
137.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
138.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
139.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
140.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
141.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
142.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
143.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
144.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
145.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
146.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
147.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
148.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
149.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
150.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
151.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
152.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
153.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
154.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
155.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
156.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
157.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
158.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
159.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
160.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
161.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
162.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
163.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
164.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
165.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
166.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
167.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
168.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
169.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
170.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
171.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
172.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
173.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
174.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
175.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
176.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
177.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
178.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
179.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
180.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
181.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
182.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
183.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
184.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
185.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
186.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
187.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
188.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
189.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
190.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
191.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
192.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
193.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
194.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
195.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
196.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
197.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
198.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
199.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
200.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
201.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
202.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
203.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
204.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
205.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
206.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
207.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
208.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
209.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
210.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
211.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
212.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
213.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
214.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
215.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
216.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
217.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
218.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
219.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
220.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
221.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
222.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
223.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
224.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
225.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
226.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
227.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
228.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
229.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
230.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
231.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
232.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
233.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
234.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
235.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
236.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
237.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
238.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
239.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
240.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
241.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
242.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
243.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
244.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
245.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
246.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
247.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
248.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
249.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
250.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
251.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
252.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
253.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
254.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
255.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
256.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
257.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
258.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
259.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
260.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
261.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
262.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
263.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
264.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
265.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
266.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
267.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
268.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
269.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
270.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
271.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
272.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
273.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
274.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
275.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
276.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
277.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
278.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
279.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
280.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
281.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
282.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
283.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
284.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
285.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
286.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
287.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
288.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
289.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
290.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
291.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
292.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
293.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
294.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
295.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
296.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
297.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
298.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
299.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0


==> gmm_measurement/K8_B6/sumrate_over_bits_snr10_np8.csv <==
snr,pilots,bits,user,RCI_DFT_perfectCSI,RCI_DFT_hLS,RCI_DFT_hLMMSE,RCI_DFT_hGMM,RCI_DFT_hOMP,RCI_RND_perfectCSI,RCI_GMM_perfectCSI,RCI_GMM_observation,SWMMSE_GMM_perfectCSI,SWMMSE_GMM_observation,WMMSE_DFT_perfectCSI
10.0,8.0,4.0,8.0,5.047096067822015,3.2766153647905134,2.980920385689707,3.1876886049241935,3.2766153647905134,2.8761783565897905,5.844993527617012,5.378517236861551,9.471514835695489,8.526006524457468,5.630346156400359
10.0,8.0,5.0,8.0,7.038036586108885,3.6117165758644836,3.0506189595333435,4.237658784813267,3.6117165758644836,3.2628984549850126,7.475940839892923,6.705820363188013,10.266064546381509,8.717583396971976,7.205199140976483
10.0,8.0,6.0,8.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.28226007079528,9.577789770436118,9.004744678528237
10.0,8.0,7.0,8.0,9.986618465387401,3.4007396598607795,3.7716119112324518,6.185478424643146,3.4007396598607795,4.014938865491472,9.062040455164079,7.562820673560241,12.443144089273526,9.910860274970405,10.37910503126571
10.0,8.0,8.0,8.0,9.856155027007997,3.354719273246492,3.297676857592124,5.708798982230817,3.354719273246492,4.400253723896289,8.246987857883042,6.884204989160909,12.736204986075927,10.35207081549997,11.200610777378616


==> gmm_measurement/K8_B6/sumrate_over_bits_snr10_np8_rciReg.csv <==
snr,pilots,bits,user,RCI_DFT_perfectCSI,RCI_DFT_hLS,RCI_DFT_hLMMSE,RCI_DFT_hGMM,RCI_DFT_hOMP,RCI_RND_perfectCSI,RCI_GMM_perfectCSI,RCI_GMM_observation,SWMMSE_GMM_perfectCSI,SWMMSE_GMM_observation,WMMSE_DFT_perfectCSI
10.0,8.0,4.0,8.0,5.459149742165097,3.4614204697681625,3.1887980431382923,3.562096267210631,3.4614204697681625,2.851318268208039,6.740181521028118,6.2885951612203,0.0,0.0,0.0
10.0,8.0,5.0,8.0,7.038036586108885,3.6117165758644836,3.0506189595333435,4.237658784813267,3.6117165758644836,3.2628984549850126,7.475940839892923,6.705820363188013,10.266064546381509,8.717583396971976,7.205199140976483
10.0,8.0,6.0,8.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
10.0,8.0,7.0,8.0,9.986618465387401,3.4007396598607795,3.7716119112324518,6.185478424643146,3.4007396598607795,4.014938865491472,9.062040455164079,7.562820673560241,12.443144089273526,9.910860274970405,10.37910503126571
10.0,8.0,8.0,8.0,10.698540376622638,3.535552253927034,3.6493518429321825,6.464449260308809,3.535552253927034,4.409046153120863,9.601507303217401,8.00707012593455,0.0,0.0,0.0


==> gmm_measurement/K8_B6/sumrate_over_bits_snr10_toep_np8_rciReg.csv <==
snr,pilots,bits,user,RCI_DFT_perfectCSI,RCI_DFT_hLS,RCI_DFT_hLMMSE,RCI_DFT_hGMM,RCI_DFT_hOMP,RCI_RND_perfectCSI,RCI_GMM_perfectCSI,RCI_GMM_observation,SWMMSE_GMM_perfectCSI,SWMMSE_GMM_observation,WMMSE_DFT_perfectCSI
10.0,8.0,4.0,8.0,5.459149742165097,3.4614204697681625,3.1887980431382923,3.507795281010664,3.4614204697681625,2.851318268208039,6.088781935457863,5.600016438813127,7.903147106903559,7.097824033901701,5.630346156400359
10.0,8.0,5.0,8.0,7.038036586108885,3.6117165758644836,3.0506189595333435,3.7849227531528538,3.6117165758644836,3.2628984549850126,6.906105746447947,6.244895832451959,9.11236815466976,7.882124252861741,7.205199140976483
10.0,8.0,6.0,8.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,10.9129591709603,8.815471727200348,9.004744678528237
10.0,8.0,7.0,8.0,9.986618465387401,3.4007396598607795,3.7716119112324518,5.745525506943717,3.4007396598607795,4.014938865491472,8.750582424911473,7.221055754426112,11.627022245687929,9.312951389331753,10.37910503126571
10.0,8.0,8.0,8.0,10.698540376622638,3.535552253927034,3.6493518429321825,6.263846965653225,3.535552253927034,4.409046153120863,9.603366744532108,7.487680196687998,12.785114183144847,9.726441932766203,11.200610777378616


==> gmm_measurement/K8_B6/sumrate_over_pilots_snr10.csv <==
snr,pilots,bits,user,RCI_DFT_perfectCSI,RCI_DFT_hLS,RCI_DFT_hLMMSE,RCI_DFT_hGMM,RCI_DFT_hOMP,RCI_RND_perfectCSI,RCI_GMM_perfectCSI,RCI_GMM_observation,SWMMSE_GMM_perfectCSI,SWMMSE_GMM_observation,WMMSE_DFT_perfectCSI
10.0,2.0,6.0,8.0,8.774428087002015,1.279650825780117,1.607848610245446,2.195823308220701,1.279650825780117,3.6997054942436622,7.300734223419451,3.5046760818638396,0.0,4.867128022261442,0.0
10.0,4.0,6.0,8.0,8.410027703410941,1.3837375835181076,1.8767138321199877,2.6166205370796747,1.3837375835181076,3.725573705797222,7.0892077903075075,3.8053577826258826,0.0,5.4894575351133685,0.0
10.0,6.0,6.0,8.0,8.31912458195319,3.4586475494693523,3.1818152393362427,4.325473986659906,3.3606986141751056,3.617192190402394,7.025823556895472,5.558832371097788,0.0,8.465383765056814,0.0
10.0,8.0,6.0,8.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.28226007079528,9.577789770436118,9.004744678528237
10.0,12.0,6.0,8.0,8.427912182909626,4.851601103284106,4.173548465029016,5.820585549423163,4.299527556044452,3.6486690965584807,7.130747558113826,6.775923996109309,0.0,10.523753197076053,0.0
10.0,16.0,6.0,8.0,8.692919641686327,4.725084108678335,3.9084357854316005,5.895783985903808,4.618848246339219,3.7393600936840365,7.148235447262821,6.70831390232292,0.0,10.825523616463336,0.0
10.0,32.0,6.0,8.0,8.664235043918495,6.6729781164680935,6.154385684485707,7.719914174762893,6.470003801449267,3.7365338589944432,7.401354068185024,7.5442895831119205,0.0,11.992082823247213,0.0


==> gmm_measurement/K8_B6/sumrate_over_pilots_snr10_rciReg.csv <==
snr,pilots,bits,user,RCI_DFT_perfectCSI,RCI_DFT_hLS,RCI_DFT_hLMMSE,RCI_DFT_hGMM,RCI_DFT_hOMP,RCI_RND_perfectCSI,RCI_GMM_perfectCSI,RCI_GMM_observation,SWMMSE_GMM_perfectCSI,SWMMSE_GMM_observation,WMMSE_DFT_perfectCSI
10.0,2.0,6.0,8.0,9.175560714926313,1.3068037243212336,1.653194381707207,2.5162830542836057,1.3068037243212336,3.6806530341661925,8.41865677144076,3.9889112025325457,0.0,0.0,0.0
10.0,4.0,6.0,8.0,8.795157869262875,1.3780375527355022,2.033301571173785,2.94252986107676,1.3780375527355022,3.7063051720533386,8.200439636023729,4.295451086843881,0.0,0.0,8.961952676877178
10.0,6.0,6.0,8.0,8.69639877803793,3.718444104791841,3.4663281672524255,4.775051138134024,3.6207727457204357,3.612824209412277,8.005800874643963,6.275882212570709,0.0,0.0,0.0
10.0,8.0,6.0,8.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
10.0,12.0,6.0,8.0,8.82537426392348,5.159464769161472,4.509824537101126,6.33040229888654,4.531252952077122,3.639549537058953,8.210150421981513,7.865541141914424,0.0,0.0,0.0
10.0,16.0,6.0,8.0,9.09249391545841,4.996980258392771,4.186999753530261,6.419105923283563,4.868110199934565,3.728622480066338,8.248629685560998,7.793624450746271,0.0,0.0,0.0
10.0,32.0,6.0,8.0,9.070918034182679,7.011939131466484,6.523569246141063,8.178846191458595,6.769944860554264,3.725132306554055,8.54095359418653,8.766582200778666,0.0,0.0,0.0


==> gmm_measurement/K8_B6/sumrate_over_pilots_snr10_toep.csv <==
snr,pilots,bits,user,RCI_DFT_perfectCSI,RCI_DFT_hLS,RCI_DFT_hLMMSE,RCI_DFT_hGMM,RCI_DFT_hOMP,RCI_RND_perfectCSI,RCI_GMM_perfectCSI,RCI_GMM_observation,SWMMSE_GMM_perfectCSI,SWMMSE_GMM_observation,WMMSE_DFT_perfectCSI
10.0,2.0,6.0,8.0,8.774428087002015,1.279650825780117,1.607848610245446,2.0533552127933,1.279650825780117,3.6997054942436622,7.083169626823274,3.2520366683958533,0.0,4.74323805836115,0.0
10.0,4.0,6.0,8.0,8.410027703410941,1.3837375835181076,1.8767138321199877,2.338677832745113,1.3837375835181076,3.725573705797222,6.837660205564971,3.470516431184232,0.0,5.188993573273777,0.0
10.0,6.0,6.0,8.0,8.31912458195319,3.4586475494693523,3.1818152393362427,4.133424188427347,3.3606986141751056,3.617192190402394,6.928213434858057,5.373218482527697,0.0,8.166539226942767,0.0
10.0,8.0,6.0,8.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.9129591709603,8.815471727200348,9.004744678528237
10.0,12.0,6.0,8.0,8.427912182909626,4.851601103284106,4.173548465029016,5.357633716830027,4.299527556044452,3.6486690965584807,7.009605572881839,6.307408983448436,0.0,9.613905694677673,0.0
10.0,16.0,6.0,8.0,8.692919641686327,4.725084108678335,3.9084357854316005,5.299468377572684,4.618848246339219,3.7393600936840365,7.060734636367428,6.645788698478935,0.0,10.049022731446948,0.0
10.0,32.0,6.0,8.0,9.070918034182679,7.011939131466484,6.523569246141063,7.660751848335514,6.769944860554264,3.725132306554055,8.086025332337538,8.225706861072474,10.822750104043203,11.050475574375723,9.24296816740791


==> gmm_measurement/K8_B6/sumrate_over_pilots_snr10_toep_rciReg.csv <==
snr,pilots,bits,user,RCI_DFT_perfectCSI,RCI_DFT_hLS,RCI_DFT_hLMMSE,RCI_DFT_hGMM,RCI_DFT_hOMP,RCI_RND_perfectCSI,RCI_GMM_perfectCSI,RCI_GMM_observation,SWMMSE_GMM_perfectCSI,SWMMSE_GMM_observation,WMMSE_DFT_perfectCSI
10.0,2.0,6.0,8.0,9.175560714926313,1.3068037243212336,1.653194381707207,2.240667155626931,1.3068037243212336,3.6806530341661925,8.048344063389829,3.7580292766927785,0.0,0.0,0.0
10.0,4.0,6.0,8.0,8.795157869262875,1.3780375527355022,2.033301571173785,2.626001059885056,1.3780375527355022,3.7063051720533386,7.80572006005559,4.034796273564859,0.0,0.0,0.0
10.0,6.0,6.0,8.0,8.69639877803793,3.718444104791841,3.4663281672524255,4.641604133756823,3.6207727457204357,3.612824209412277,7.842368622757275,6.150194727333546,0.0,0.0,0.0
10.0,8.0,6.0,8.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
10.0,12.0,6.0,8.0,8.82537426392348,5.159464769161472,4.509824537101126,5.853476152498093,4.531252952077122,3.639549537058953,7.946960414127521,7.242173362173356,0.0,0.0,0.0
10.0,16.0,6.0,8.0,9.09249391545841,4.996980258392771,4.186999753530261,5.806853103724101,4.868110199934565,3.728622480066338,8.026598840824132,7.668016639757381,0.0,0.0,0.0
10.0,32.0,6.0,8.0,9.070918034182679,7.011939131466484,6.523569246141063,7.660751848335514,6.769944860554264,3.725132306554055,8.086025332337538,8.225706861072474,0.0,0.0,0.0


==> gmm_measurement/K8_B6/sumrate_over_snr_np8.csv <==
snr,pilots,bits,user,RCI_DFT_perfectCSI,RCI_DFT_hLS,RCI_DFT_hLMMSE,RCI_DFT_hGMM,RCI_DFT_hOMP,RCI_RND_perfectCSI,RCI_GMM_perfectCSI,RCI_GMM_observation,SWMMSE_GMM_perfectCSI,SWMMSE_GMM_observation,WMMSE_DFT_perfectCSI
0.0,8.0,6.0,8.0,4.896026346040731,1.6037414230338263,1.4652012040543063,1.914229392612216,1.6037414230338263,1.848789129985387,4.419807571916436,2.983854857785072,7.3907846175679195,4.884045765737654,5.265853339059061
5.0,8.0,6.0,8.0,6.55900919764282,2.3862361313910134,2.1836319040079317,3.3138918995517144,2.3862361313910134,2.725693151772876,5.659451549419338,4.454180918504981,9.205084218685563,7.080914995095805,7.056630880050307
10.0,8.0,6.0,8.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.813384192767397,3.2854526523272134,3.7403647858945814,7.13548766235881,6.097504024982774,11.28226007079528,9.577789770436118,9.004744678528237
15.0,8.0,6.0,8.0,10.145293138555509,4.115773849670526,4.116125853922177,6.336770831963197,4.115773849670526,4.447369057052956,8.72425909326426,7.811587892879012,13.206876363634962,11.564519510306836,10.651833167138378
20.0,8.0,6.0,8.0,11.074209903318934,4.690643851093433,5.0480797716533745,7.457085316840407,4.690643851093433,5.008961009737657,9.98814315993444,9.119996427279082,14.372315174784005,12.985277421554503,11.503369596400193
25.0,8.0,6.0,8.0,11.864831446815165,5.218206817893589,5.451746659839559,8.303124423425714,5.218206817893589,5.328903593579389,10.72342850025453,9.971669510765384,15.753227923899747,14.45752612988435,12.243899048321076


==> gmm_measurement/K8_B6/sumrate_over_snr_np8_rciReg.csv <==
snr,pilots,bits,user,RCI_DFT_perfectCSI,RCI_DFT_hLS,RCI_DFT_hLMMSE,RCI_DFT_hGMM,RCI_DFT_hOMP,RCI_RND_perfectCSI,RCI_GMM_perfectCSI,RCI_GMM_observation,SWMMSE_GMM_perfectCSI,SWMMSE_GMM_observation,WMMSE_DFT_perfectCSI
0.0,8.0,6.0,8.0,4.992563991559372,1.6239727134934896,1.511321328379689,2.0037071029499445,1.6239727134934896,1.8536023289202175,4.647245761505225,3.1890030200176915,0.0,0.0,0.0
5.0,8.0,6.0,8.0,6.815228259598328,2.4799040779729413,2.3296529331544433,3.6347442518786033,2.4799040779729413,2.7405319747925514,6.281164327631987,4.986341585889395,0.0,0.0,0.0
10.0,8.0,6.0,8.0,8.836879185434682,3.46093483081899,3.4761257393334835,5.293844403418186,3.46093483081899,3.7363015223158182,8.218866208967523,7.031361175157972,0.0,0.0,0.0
15.0,8.0,6.0,8.0,10.486871464507248,4.342423379126121,4.333436755696646,6.79120612599649,4.342423379126121,4.348119870054574,9.709393683796133,8.561107862327779,0.0,0.0,0.0
20.0,8.0,6.0,8.0,11.262214443893516,4.855493478837406,5.207530873773829,7.672663217602313,4.855493478837406,4.8661426709666795,10.007239892594088,9.05700297789345,0.0,0.0,0.0


==> gmm_measurement/K8_B6/sumrate_over_snr_np8_toep.csv <==
snr,pilots,bits,user,RCI_DFT_perfectCSI,RCI_DFT_hLS,RCI_DFT_hLMMSE,RCI_DFT_hGMM,RCI_DFT_hOMP,RCI_RND_perfectCSI,RCI_GMM_perfectCSI,RCI_GMM_observation,SWMMSE_GMM_perfectCSI,SWMMSE_GMM_observation,WMMSE_DFT_perfectCSI
0.0,8.0,6.0,8.0,4.896026346040731,1.6037414230338263,1.4652012040543063,1.8423476487193202,1.6037414230338263,1.848789129985387,4.4283287332087635,2.9758860586128484,7.36132745675406,4.839588622253045,5.265853339059061
5.0,8.0,6.0,8.0,6.55900919764282,2.3862361313910134,2.1836319040079317,3.078757122111346,2.3862361313910134,2.725693151772876,5.475993960410168,4.411753377379967,9.103496180256133,6.824679239271625,7.056630880050307
10.0,8.0,6.0,8.0,8.454146716425265,3.2854526523272134,3.217436030300183,4.411965360201613,3.2854526523272134,3.7403647858945814,6.976843476226601,5.8523067201538215,10.9129591709603,8.815471727200348,9.004744678528237
15.0,8.0,6.0,8.0,10.145293138555509,4.115773849670526,4.116125853922177,5.654156748542773,4.115773849670526,4.447369057052956,8.50588772530496,7.483570426853461,12.205568676525996,10.543963020291457,10.651833167138378
20.0,8.0,6.0,8.0,11.074209903318934,4.690643851093433,5.0480797716533745,6.530985231014989,4.690643851093433,5.008961009737657,9.767299996345173,8.673815263297605,13.314210607473848,11.697887593460699,11.503369596400193
25.0,8.0,6.0,8.0,11.864831446815165,5.218206817893589,5.451746659839559,7.058239200337683,5.218206817893589,5.328903593579389,10.561236975876986,9.54650385389142,14.197136969978471,12.738988130697726,12.243899048321076


==> gmm_measurement/K8_B6/sumrate_over_snr_np8_toep_rciReg.csv <==
snr,pilots,bits,user,RCI_DFT_perfectCSI,RCI_DFT_hLS,RCI_DFT_hLMMSE,RCI_DFT_hGMM,RCI_DFT_hOMP,RCI_RND_perfectCSI,RCI_GMM_perfectCSI,RCI_GMM_observation,SWMMSE_GMM_perfectCSI,SWMMSE_GMM_observation,WMMSE_DFT_perfectCSI
0.0,8.0,6.0,8.0,4.992563991559372,1.6239727134934896,1.511321328379689,1.9389338475810443,1.6239727134934896,1.8536023289202175,4.624218156766848,3.2143071243367074,0.0,0.0,0.0
5.0,8.0,6.0,8.0,6.815228259598328,2.4799040779729413,2.3296529331544433,3.3796121394985548,2.4799040779729413,2.7405319747925514,6.02774132699498,4.951102055879485,0.0,0.0,0.0
10.0,8.0,6.0,8.0,8.836879185434682,3.46093483081899,3.4761257393334835,4.932758660144084,3.46093483081899,3.7363015223158182,7.97294653321252,6.759584244697051,0.0,0.0,0.0
15.0,8.0,6.0,8.0,10.486871464507248,4.342423379126121,4.333436755696646,6.150033774627902,4.342423379126121,4.348119870054574,9.341044087317735,8.264560922976248,0.0,0.0,0.0
20.0,8.0,6.0,8.0,11.262214443893516,4.855493478837406,5.207530873773829,6.801402632963125,4.855493478837406,4.8661426709666795,9.772043859833287,8.743697097047965,0.0,0.0,0.0


==> gmm_measurement/K8_B6/sumrate_over_user_snr10_np16.csv <==
snr,pilots,bits,user,RCI_DFT_perfectCSI,RCI_DFT_hLS,RCI_DFT_hLMMSE,RCI_DFT_hGMM,RCI_DFT_hOMP,RCI_RND_perfectCSI,RCI_GMM_perfectCSI,RCI_GMM_observation,SWMMSE_GMM_perfectCSI,SWMMSE_GMM_observation,WMMSE_DFT_perfectCSI
10.0,16.0,6.0,2.0,6.575138068598739,4.315063012014416,3.9027646522170567,4.918812046540092,4.263116300578294,3.475482803761193,6.028480021103676,5.5338794996290135,5.950501952204004,5.496084372256976,6.575138068598739
10.0,16.0,6.0,4.0,8.049501790441408,5.122387635408829,4.300131181051426,5.779821947997792,5.064966013797915,3.6368312766617445,7.021641074880384,6.660242143243033,8.672301905246801,8.247791505824198,8.307714344892238
10.0,16.0,6.0,8.0,8.692919641686327,4.725084108678335,3.9084357854316005,5.895783985903808,4.618848246339219,3.7393600936840365,7.148235447262821,6.70831390232292,0.0,10.825523616463336,0.0
10.0,16.0,6.0,12.0,9.019256730944507,4.5959131546328535,3.8549873442686255,6.270226694047154,4.527294362827975,3.726518943843619,7.300070672179911,6.983318877659869,13.134943998983646,12.79615705515151,9.78142479782093
10.0,16.0,6.0,16.0,9.382111301821725,4.570486411923875,3.951187344633252,6.791506332267054,4.367268844379667,3.690868135329223,8.021546786826148,7.651457486407017,14.217922352261711,13.729390137429743,9.767426939908727


==> gmm_measurement/K8_B6/sumrate_over_user_snr10_np16_rciReg.csv <==
snr,pilots,bits,user,RCI_DFT_perfectCSI,RCI_DFT_hLS,RCI_DFT_hLMMSE,RCI_DFT_hGMM,RCI_DFT_hOMP,RCI_RND_perfectCSI,RCI_GMM_perfectCSI,RCI_GMM_observation,SWMMSE_GMM_perfectCSI,SWMMSE_GMM_observation,WMMSE_DFT_perfectCSI
10.0,16.0,6.0,2.0,6.575138068598739,4.315063012014416,3.9027646522170563,4.918812046540093,4.2680697607267595,3.5030719879396943,6.292697873944901,5.785680287741721,0.0,0.0,0.0
10.0,16.0,6.0,4.0,8.236792667847752,5.333490427982477,4.5116504238632915,6.093388407954172,5.230422911042551,3.65351745975598,7.8227391950294445,7.411012354581665,0.0,0.0,0.0
10.0,16.0,6.0,8.0,9.09249391545841,4.996980258392771,4.186999753530261,6.419105923283563,4.868110199934565,3.728622480066338,8.248629685560998,7.793624450746271,0.0,0.0,0.0
10.0,16.0,6.0,12.0,9.493344846046687,4.822463487522049,4.12799090532732,6.967762885969465,4.706977318840911,3.699502531243549,8.324262482578973,8.107171208924141,0.0,0.0,0.0
10.0,16.0,6.0,16.0,9.382111301821725,4.570486411923875,3.951187344633252,6.791506332267052,4.383054856005099,3.690868135329223,8.021546786826148,7.651457486407017,0.0,0.0,0.0


==> gmm_measurement/K8_B6/sumrate_over_user_snr10_toep_np16.csv <==
snr,pilots,bits,user,RCI_DFT_perfectCSI,RCI_DFT_hLS,RCI_DFT_hLMMSE,RCI_DFT_hGMM,RCI_DFT_hOMP,RCI_RND_perfectCSI,RCI_GMM_perfectCSI,RCI_GMM_observation,SWMMSE_GMM_perfectCSI,SWMMSE_GMM_observation,WMMSE_DFT_perfectCSI
10.0,16.0,6.0,2.0,6.575138068598739,4.315063012014416,3.9027646522170563,4.5901706539872285,4.2680697607267595,3.5030719879396943,6.205995908760787,5.721650283835013,5.689069207757478,5.254471711245162,6.575138068598739
10.0,16.0,6.0,4.0,8.236792667847752,5.333490427982477,4.5116504238632915,5.692728249408241,5.230422911042551,3.65351745975598,7.599131301878047,7.2429881861286995,8.197294973096225,7.729322166303734,8.307714344892238
10.0,16.0,6.0,8.0,9.09249391545841,4.996980258392771,4.186999753530261,5.806853103724101,4.868110199934565,3.728622480066338,8.026598840824132,7.668016639757381,0.0,10.049022731446948,0.0
10.0,16.0,6.0,12.0,9.493344846046687,4.822463487522049,4.12799090532732,6.104717322460918,4.706977318840911,3.699502531243549,8.238438395549286,7.844450404032682,12.400363675638161,11.824367164912484,9.78142479782093
10.0,16.0,6.0,16.0,9.382111301821725,4.570486411923875,3.951187344633252,6.0796093454660385,4.383054856005099,3.690868135329223,7.767256160590858,7.444632413429424,13.410819237374897,12.739799806696931,9.767426939908727

